UAV/UGV Autonomous Cooperation: UAV Assists UGV to Climb a Cliff by Attaching a Tether

This paper proposes a novel cooperative system for an Unmanned Aerial Vehicle (UAV) and an Unmanned Ground Vehicle (UGV) which utilizes the UAV not only as a flying sensor but also as a tether attachment device. Two robots are connected with a tether, allowing the UAV to anchor the tether to a structure located at the top of a steep terrain, impossible to reach for UGVs. Thus, enhancing the poor traversability of the UGV by not only providing a wider range of scanning and mapping from the air, but also by allowing the UGV to climb steep terrains with the winding of the tether. In addition, we present an autonomous framework for the collaborative navigation and tether attachment in an unknown environment. The UAV employs visual inertial navigation with 3D voxel mapping and obstacle avoidance planning. The UGV makes use of the voxel map and generates an elevation map to execute path planning based on a traversability analysis. Furthermore, we compared the pros and cons of possible methods for the tether anchoring from multiple points of view. To increase the probability of successful anchoring, we evaluated the anchoring strategy with an experiment. Finally, the feasibility and capability of our proposed system were demonstrated by an autonomous mission experiment in the field with an obstacle and a cliff.

==> video_description/ReadMe.txt <==
1.  Description: 
This video shows a demonstration of proposed system.
An Unmanned Aerial Vehicle (UAV) and an Unmanned Ground Vehicle (UGV) are connected with a tether, and the UGV utilizes the UAV not only as a flying sensor but also as a tether attachment device that can assist it climbing a steep slope.
First, the proposed system is described and then the UAV and UGV's hardware and software implementation are explained. 
The experimental result of the UGV's stair and wall climbing are demonstrated.
Afterwards, UAV's autonomous flight is shown.
Lastly, the mission of cooperative climbing is demonstrated in an indoor field.
This video helps to understand the system and experimental results.

2.  Player information: 
	This video is mp4. All video players that support mp4 should be able to play this video.

3.  Contact information: 
	takahiro.miki1992@gmail.com


==> video_description/Summary.txt <==
This video shows a demonstration of proposed system.
An Unmanned Aerial Vehicle (UAV) and an Unmanned Ground Vehicle (UGV) are connected with a tether, and the UGV utilizes the UAV not only as a flying sensor but also as a tether attachment device that can assist it climbing a steep slope.
First, the proposed system is described and then the UAV and UGV's hardware and software implementation are explained. 
The experimental result of the UGV's stair and wall climbing are demonstrated.
Afterwards, UAV's autonomous flight is shown.
Lastly, the mission of cooperative climbing is demonstrated in an indoor field.
This video helps to understand the system and experimental results.
